The bolometric light curves and physical parameters of stripped-envelope supernovae

The optical and optical/near-infrared pseudo-bolometric light curves of 85 stripped-envelope supernovae (SNe) are constructed using a consistent method and a standard cosmology. The light curves are analysed to derive temporal characteristics and peak luminosity $L_{\mathrm{p}}$, enabling the construction of a luminosity function. Subsequently, the mass of $^{56}$Ni synthesised in the explosion, along with the ratio of ejecta mass to ejecta kinetic energy, are found. Analysis shows that host-galaxy extinction is an important factor in accurately determining luminosity values as it is significantly greater than Galactic extinction in most cases. It is found that broad-lined SNe~Ic (SNe~Ic-BL) and gamma-ray burst SNe are the most luminous subtypes with a combined median $L_{\mathrm{p}}$, in erg s$^{-1}$, of log($L_{\mathrm{p}})=43.00$ compared to $42.51$ for SNe Ic, $42.50$ for SNe~Ib, and $42.36$ for SNe~IIb. It is also found that SNe~Ic-BL synthesise approximately twice the amount of $^{56}$Ni compared with SNe~Ic, Ib, and IIb, with median $M_{\mathrm{Ni}} = 0.34$, 0.16, 0.14, and 0.11 M$_{\odot}$, respectively. SNe~Ic-BL, and to a lesser extent SNe~Ic, typically rise from $L_{\mathrm{p}}/2$ to $L_{\mathrm{p}}$ more quickly than SNe~Ib/IIb; consequently, their light curves are not as broad.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
